Transformers are Efficient Compilers, Provably

Transformer-based large language models (LLMs) have demonstrated surprisingly robust performance across a wide range of language-related tasks, including programming language understanding and generation. In this paper, we take the first steps towards a formal investigation of using transformers as compilers from an expressive power perspective. To this end, we introduce a representative programming language, Mini-Husky, which encapsulates key features of modern C-like languages. We show that if the input code sequence has a bounded depth in both the Abstract Syntax Tree (AST) and type inference (reasonable assumptions based on the clean code principle), then the number of parameters required by transformers depends only on the logarithm of the input sequence length to handle compilation tasks, such as AST construction, symbol resolution, and type analysis. A significant technical challenge stems from the fact that transformers operate at a low level, where each layer processes the input sequence as raw vectors without explicitly associating them with predefined structure or meaning. In contrast, high-level compiler tasks necessitate managing intricate relationships and structured program information. Our primary technical contribution is the development of a domain-specific language, Cybertron, which generates formal proofs of the transformer's expressive power, scaling to address compiler tasks. We further establish that recurrent neural networks (RNNs) require at least a linear number of parameters relative to the input sequence, leading to an exponential separation between transformers and RNNs. Finally, we empirically validate our theoretical results by comparing transformers and RNNs on compiler tasks within Mini-Husky.

==> supp_material/cybertron/Cargo.toml <==
[workspace]
members = ["cybertron", "cybertron-mini-husky-compiler"]

[workspace.package]
version = "0.1.0"
rust-version = "1.77.0"
authors = ["The Husky Lord"]
edition = "2021"
readme = "README.md"
license = "MIT"
categories = ["compilers"]
keywords = ["husky"]

[workspace.dependencies]
proc-macro2 = "1.0.86"
quote = "1.0.37"
indexmap = "2.4.0"
syn = { version = "2.0.76", features = ["full", "extra-traits", "visit-mut"] }
ordered-float = { version = "4.2.2", features = ["serde"] }
sealed = "0.5"
rmp-serde = "1.3.0"
serde = { version = "1.0.209", features = ["derive"] }
serde_json = { version = "1.0.127", features = ["preserve_order"] }
serde_with = "3.9.0"
expect-test = "1.4.1"
lazy_static = "1.5.0"
paste = "1.0.6"
enum-class = { path = "enum-class" }
enum-class-macros = { path = "enum-class-macros" }
rng-utils = { path = "rng-utils" }
wild-utils = { path = "wild-utils" }
fmt-utils = { path = "fmt-utils" }
decl-macro-utils = { path = "decl-macro-utils" }
proc-macro-utils = { path = "proc-macro-utils" }
print-utils = { path = "print-utils" }
shifted-unsigned-int = { path = "shifted-unsigned-int" }
cybertron = { path = "cybertron" }
cybertron-mini-husky-compiler = { path = "cybertron-mini-husky-compiler" }
text-protocol = { path = "text-protocol" }


==> supp_material/cybertron/cybertron-mini-husky-compiler/Cargo.toml <==
[package]
name = "cybertron-mini-husky-compiler"
version.workspace = true
rust-version.workspace = true
authors.workspace = true
edition.workspace = true
license.workspace = true
keywords.workspace = true

[dependencies]
expect-test.workspace = true
indexmap.workspace = true
lazy_static.workspace = true
ordered-float.workspace = true
rmp-serde.workspace = true
serde.workspace = true
serde_json.workspace = true
# abstractions
enum-class.workspace = true
shifted-unsigned-int.workspace = true
# cybertron
cybertron.workspace = true
# protocols
# husky-text-protocol.workspace = true
# utils
# debug-utils.workspace = true
print-utils.workspace = true
rng-utils.workspace = true
wild-utils.workspace = true
text-protocol.workspace = true


==> supp_material/cybertron/cybertron/Cargo.toml <==
[package]
name = "cybertron"
version.workspace = true
rust-version.workspace = true
authors.workspace = true
edition.workspace = true
readme.workspace = true
license.workspace = true
keywords.workspace = true

[dependencies]
lazy_static.workspace = true
# abstractions
shifted-unsigned-int.workspace = true
paste.workspace = true
# cybertron
# utils
wild-utils.workspace = true
fmt-utils.workspace = true
decl-macro-utils.workspace = true

[dev-dependencies]
expect-test.workspace = true
print-utils.workspace = true


==> supp_material/cybertron/decl-macro-utils/Cargo.toml <==
[package]
name = "decl-macro-utils"
version.workspace = true
edition = "2021"

[dependencies]
# utils


==> supp_material/cybertron/enum-class-macros/Cargo.toml <==
[package]
name = "enum-class-macros"
version.workspace = true
edition = "2021"

[lib]
proc-macro = true

[dependencies]
proc-macro2.workspace = true
quote.workspace = true
syn.workspace = true
# utils
proc-macro-utils.workspace = true


==> supp_material/cybertron/enum-class/Cargo.toml <==
[package]
name = "enum-class"
version.workspace = true
edition = "2021"

[dependencies]
enum-class-macros.workspace = true


==> supp_material/cybertron/fmt-utils/Cargo.toml <==
[package]
name = "fmt-utils"
version.workspace = true
rust-version.workspace = true
authors.workspace = true
edition.workspace = true
keywords.workspace = true

[dependencies]


==> supp_material/cybertron/print-utils/Cargo.toml <==
[package]
name = "print-utils"
version.workspace = true
edition = "2021"

[lib]
doctest = false

[features]
allow-print = []


==> supp_material/cybertron/proc-macro-utils/Cargo.toml <==
[package]
name = "proc-macro-utils"
version.workspace = true
edition = "2021"

[dependencies]
proc-macro2.workspace = true
quote.workspace = true
syn.workspace = true


==> supp_material/cybertron/rng-utils/Cargo.toml <==
[package]
name = "rng-utils"
version.workspace = true
edition = "2021"

[dependencies]
rand = "0.8.4"

[lib]
doctest = false


==> supp_material/cybertron/shifted-unsigned-int/Cargo.toml <==
[package]
name = "shifted-unsigned-int"
version.workspace = true
edition = "2021"

[dependencies]
serde = { workspace = true, optional = true }

[features]
serde = ["dep:serde"]


==> supp_material/cybertron/text-protocol/Cargo.toml <==
[package]
name = "text-protocol"
version.workspace = true
edition = "2021"

[dependencies]
serde.workspace = true


==> supp_material/cybertron/wild-utils/Cargo.toml <==
[package]
name = "wild-utils"
version.workspace = true
edition = "2021"

[lib]
doctest = false

